SWT-Bench: Testing and Validating Real-World Bug-Fixes with Code Agents

Rigorous software testing is crucial for developing and maintaining high-quality code, making automated test generation a promising avenue for both improving software quality and boosting the effectiveness of code generation methods. However, while code generation with Large Language Models (LLMs) is an extraordinarily active research area, test generation remains relatively unexplored. We address this gap and investigate the capability of LLM-based Code Agents to formalize user issues into test cases. To this end, we propose a novel benchmark based on popular GitHub repositories, containing real-world issues, ground-truth bug-fixes, and golden tests. We find that LLMs generally perform surprisingly well at generating relevant test cases, with Code Agents designed for code repair exceeding the performance of systems designed specifically for test generation. Further, as test generation is a similar but more structured task than code generation, it allows for a more fine-grained analysis using issue reproduction rate and coverage changes, providing a dual metric for analyzing systems designed for code repair. Finally, we find that generated tests are an effective filter for proposed code fixes, doubling the precision of SWE-Agent. We release all data and code at https://github.com/logic-star-ai/SWT-Bench

==> code/blacklisted_cases_full.txt <==
astropy__astropy-12825
astropy__astropy-12891
astropy__astropy-13234
astropy__astropy-13572
astropy__astropy-14253
astropy__astropy-14295
astropy__astropy-14484
astropy__astropy-14701
astropy__astropy-14907
astropy__astropy-14991
astropy__astropy-6938
astropy__astropy-8707
astropy__astropy-8715
astropy__astropy-8747
django__django-10087
django__django-10097
django__django-10213
django__django-10301
django__django-10316
django__django-10426
django__django-10531
django__django-10730
django__django-10904
django__django-10957
django__django-11011
django__django-11030
django__django-11062
django__django-11141
django__django-11166
django__django-11169
django__django-11170
django__django-11260
django__django-11270
django__django-11276
django__django-11281
django__django-11292
django__django-11477
django__django-11517
django__django-11527
django__django-11620
django__django-11622
django__django-11749
django__django-11754
django__django-11808
django__django-11903
django__django-11911
django__django-12009
django__django-12049
django__django-12073
django__django-12091
django__django-12148
django__django-12155
django__django-12196
django__django-12431
django__django-12503
django__django-12504
django__django-12508
django__django-12513
django__django-12517
django__django-12671
django__django-12700
django__django-12708
django__django-12713
django__django-12906
django__django-12910
django__django-12915
django__django-12928
django__django-12933
django__django-12957
django__django-13066
django__django-13085
django__django-13162
django__django-13207
django__django-13287
django__django-13347
django__django-13448
django__django-13466
django__django-13513
django__django-13516
django__django-13528
django__django-13615
django__django-13616
django__django-13620
django__django-13658
django__django-13682
django__django-13821
django__django-13837
django__django-13995
django__django-14124
django__django-14164
django__django-14311
django__django-14334
django__django-14349
django__django-14441
django__django-14463
django__django-14480
django__django-14634
django__django-14832
django__django-15018
django__django-15037
django__django-15098
django__django-15139
django__django-15240
django__django-15272
django__django-15400
django__django-15421
django__django-15423
django__django-15467
django__django-15483
django__django-15521
django__django-15525
django__django-15526
django__django-15560
django__django-15569
django__django-15572
django__django-15576
django__django-15586
django__django-15607
django__django-15613
django__django-15620
django__django-15629
django__django-15651
django__django-15682
django__django-15703
django__django-15738
django__django-15766
django__django-15799
django__django-15973
django__django-15987
django__django-16082
django__django-16100
django__django-16117
django__django-16139
django__django-16145
django__django-16256
django__django-16263
django__django-16281
django__django-16302
django__django-16306
django__django-16311
django__django-16315
django__django-16333
django__django-16454
django__django-16517
django__django-16670
django__django-16801
django__django-16920
django__django-17045
django__django-5158
django__django-5470
django__django-7188
django__django-7475
django__django-7530
django__django-8326
django__django-8961
django__django-9003
django__django-9703
django__django-9871
matplotlib__matplotlib-13859
matplotlib__matplotlib-13908
matplotlib__matplotlib-13913
matplotlib__matplotlib-13959
matplotlib__matplotlib-13980
matplotlib__matplotlib-13983
matplotlib__matplotlib-13984
matplotlib__matplotlib-13989
matplotlib__matplotlib-14043
matplotlib__matplotlib-14623
matplotlib__matplotlib-19553
matplotlib__matplotlib-20374
matplotlib__matplotlib-20488
matplotlib__matplotlib-21318
matplotlib__matplotlib-22815
matplotlib__matplotlib-23476
matplotlib__matplotlib-23573
matplotlib__matplotlib-24334
matplotlib__matplotlib-25311
matplotlib__matplotlib-25332
matplotlib__matplotlib-25794
matplotlib__matplotlib-26232
matplotlib__matplotlib-26285
matplotlib__matplotlib-26341
matplotlib__matplotlib-26399
matplotlib__matplotlib-26469
mwaskom__seaborn-2766
pallets__flask-4045
pallets__flask-4074
pallets__flask-4160
pallets__flask-4169
pallets__flask-4544
pallets__flask-4575
pallets__flask-4642
pallets__flask-4935
pallets__flask-4992
pallets__flask-5014
psf__requests-1339
psf__requests-1689
psf__requests-1724
psf__requests-1888
psf__requests-2153
psf__requests-2617
psf__requests-2674
psf__requests-2754
psf__requests-2821
psf__requests-2873
psf__requests-2931
psf__requests-3362
psf__requests-3718
psf__requests-3738
psf__requests-4106
psf__requests-4356
psf__requests-4718
psf__requests-5087
psf__requests-5414
psf__requests-6028
psf__requests-774
psf__requests-863
pydata__xarray-2905
pydata__xarray-2922
pydata__xarray-3159
pydata__xarray-3302
pydata__xarray-3305
pydata__xarray-3338
pydata__xarray-3520
pydata__xarray-3976
pydata__xarray-3979
pydata__xarray-3993
pydata__xarray-4094
pydata__xarray-4184
pydata__xarray-4423
pydata__xarray-4442
pydata__xarray-4493
pydata__xarray-4510
pydata__xarray-4683
pydata__xarray-4684
pydata__xarray-4695
pydata__xarray-4758
pydata__xarray-4759
pydata__xarray-4767
pydata__xarray-4819
pydata__xarray-4939
pydata__xarray-4940
pydata__xarray-5187
pydata__xarray-5233
pydata__xarray-5682
pydata__xarray-6135
pydata__xarray-6598
pydata__xarray-6721
pydata__xarray-6744
pydata__xarray-6798
pydata__xarray-6857
pydata__xarray-6938
pydata__xarray-6971
pydata__xarray-6992
pydata__xarray-6999
pydata__xarray-7019
pydata__xarray-7089
pydata__xarray-7101
pydata__xarray-7112
pydata__xarray-7120
pydata__xarray-7179
pydata__xarray-7347
pydata__xarray-7391
pydata__xarray-7393
pydata__xarray-7444
pylint-dev__pylint-4330
pylint-dev__pylint-4339
pylint-dev__pylint-4398
pylint-dev__pylint-4421
pylint-dev__pylint-4492
pylint-dev__pylint-4516
pylint-dev__pylint-5446
pylint-dev__pylint-5595
pylint-dev__pylint-5613
pylint-dev__pylint-5730
pylint-dev__pylint-6528
pylint-dev__pylint-6903
pylint-dev__pylint-6937
pylint-dev__pylint-7080
pylint-dev__pylint-7097
pylint-dev__pylint-7277
pylint-dev__pylint-8169
pylint-dev__pylint-8683
pylint-dev__pylint-8757
pylint-dev__pylint-8799
pylint-dev__pylint-8819
pylint-dev__pylint-8929
pytest-dev__pytest-5103
pytest-dev__pytest-7122
pytest-dev__pytest-7168
pytest-dev__pytest-8055
scikit-learn__scikit-learn-10459
scikit-learn__scikit-learn-10483
scikit-learn__scikit-learn-10803
scikit-learn__scikit-learn-11206
scikit-learn__scikit-learn-13554
scikit-learn__scikit-learn-13915
scikit-learn__scikit-learn-14053
scikit-learn__scikit-learn-14309
scikit-learn__scikit-learn-19664
scikit-learn__scikit-learn-23099
scikit-learn__scikit-learn-24145
scikit-learn__scikit-learn-24677
scikit-learn__scikit-learn-24769
scikit-learn__scikit-learn-25102
scikit-learn__scikit-learn-25232
scikit-learn__scikit-learn-25308
scikit-learn__scikit-learn-25443
sphinx-doc__sphinx-10021
sphinx-doc__sphinx-10048
sphinx-doc__sphinx-10067
sphinx-doc__sphinx-10097
sphinx-doc__sphinx-10137
sphinx-doc__sphinx-10191
sphinx-doc__sphinx-10207
sphinx-doc__sphinx-10320
sphinx-doc__sphinx-10321
sphinx-doc__sphinx-10323
sphinx-doc__sphinx-10325
sphinx-doc__sphinx-10353
sphinx-doc__sphinx-10360
sphinx-doc__sphinx-10427
sphinx-doc__sphinx-10435
sphinx-doc__sphinx-10449
sphinx-doc__sphinx-10451
sphinx-doc__sphinx-10457
sphinx-doc__sphinx-10466
sphinx-doc__sphinx-10481
sphinx-doc__sphinx-10492
sphinx-doc__sphinx-10504
sphinx-doc__sphinx-10551
sphinx-doc__sphinx-10614
sphinx-doc__sphinx-10673
sphinx-doc__sphinx-10757
sphinx-doc__sphinx-10807
sphinx-doc__sphinx-10819
sphinx-doc__sphinx-11109
sphinx-doc__sphinx-11192
sphinx-doc__sphinx-11266
sphinx-doc__sphinx-11311
sphinx-doc__sphinx-11312
sphinx-doc__sphinx-11316
sphinx-doc__sphinx-11445
sphinx-doc__sphinx-11489
sphinx-doc__sphinx-11502
sphinx-doc__sphinx-11503
sphinx-doc__sphinx-11510
sphinx-doc__sphinx-11544
sphinx-doc__sphinx-11550
sphinx-doc__sphinx-7234
sphinx-doc__sphinx-7268
sphinx-doc__sphinx-7305
sphinx-doc__sphinx-7350
sphinx-doc__sphinx-7351
sphinx-doc__sphinx-7356
sphinx-doc__sphinx-7374
sphinx-doc__sphinx-7380
sphinx-doc__sphinx-7395
sphinx-doc__sphinx-7440
sphinx-doc__sphinx-7454
sphinx-doc__sphinx-7462
sphinx-doc__sphinx-7501
sphinx-doc__sphinx-7557
sphinx-doc__sphinx-7578
sphinx-doc__sphinx-7590
sphinx-doc__sphinx-7593
sphinx-doc__sphinx-7597
sphinx-doc__sphinx-7615
sphinx-doc__sphinx-7670
sphinx-doc__sphinx-7686
sphinx-doc__sphinx-7738
sphinx-doc__sphinx-7748
sphinx-doc__sphinx-7757
sphinx-doc__sphinx-7760
sphinx-doc__sphinx-7762
sphinx-doc__sphinx-7814
sphinx-doc__sphinx-7831
sphinx-doc__sphinx-7854
sphinx-doc__sphinx-7859
sphinx-doc__sphinx-7889
sphinx-doc__sphinx-7906
sphinx-doc__sphinx-7910
sphinx-doc__sphinx-7923
sphinx-doc__sphinx-7930
sphinx-doc__sphinx-7961
sphinx-doc__sphinx-7975
sphinx-doc__sphinx-7985
sphinx-doc__sphinx-8007
sphinx-doc__sphinx-8020
sphinx-doc__sphinx-8026
sphinx-doc__sphinx-8028
sphinx-doc__sphinx-8035
sphinx-doc__sphinx-8037
sphinx-doc__sphinx-8056
sphinx-doc__sphinx-8058
sphinx-doc__sphinx-8075
sphinx-doc__sphinx-8095
sphinx-doc__sphinx-8117
sphinx-doc__sphinx-8120
sphinx-doc__sphinx-8125
sphinx-doc__sphinx-8202
sphinx-doc__sphinx-8264
sphinx-doc__sphinx-8265
sphinx-doc__sphinx-8269
sphinx-doc__sphinx-8273
sphinx-doc__sphinx-8278
sphinx-doc__sphinx-8282
sphinx-doc__sphinx-8284
sphinx-doc__sphinx-8291
sphinx-doc__sphinx-8362
sphinx-doc__sphinx-8435
sphinx-doc__sphinx-8459
sphinx-doc__sphinx-8474
sphinx-doc__sphinx-8475
sphinx-doc__sphinx-8481
sphinx-doc__sphinx-8506
sphinx-doc__sphinx-8509
sphinx-doc__sphinx-8539
sphinx-doc__sphinx-8548
sphinx-doc__sphinx-8551
sphinx-doc__sphinx-8552
sphinx-doc__sphinx-8579
sphinx-doc__sphinx-8593
sphinx-doc__sphinx-8595
sphinx-doc__sphinx-8599
sphinx-doc__sphinx-8611
sphinx-doc__sphinx-8620
sphinx-doc__sphinx-8621
sphinx-doc__sphinx-8627
sphinx-doc__sphinx-8633
sphinx-doc__sphinx-8638
sphinx-doc__sphinx-8658
sphinx-doc__sphinx-8674
sphinx-doc__sphinx-8679
sphinx-doc__sphinx-8684
sphinx-doc__sphinx-8697
sphinx-doc__sphinx-8707
sphinx-doc__sphinx-8713
sphinx-doc__sphinx-8719
sphinx-doc__sphinx-8721
sphinx-doc__sphinx-8729
sphinx-doc__sphinx-8731
sphinx-doc__sphinx-8771
sphinx-doc__sphinx-8801
sphinx-doc__sphinx-8863
sphinx-doc__sphinx-8951
sphinx-doc__sphinx-8969
sphinx-doc__sphinx-9015
sphinx-doc__sphinx-9053
sphinx-doc__sphinx-9104
sphinx-doc__sphinx-9128
sphinx-doc__sphinx-9155
sphinx-doc__sphinx-9171
sphinx-doc__sphinx-9180
sphinx-doc__sphinx-9207
sphinx-doc__sphinx-9229
sphinx-doc__sphinx-9230
sphinx-doc__sphinx-9231
sphinx-doc__sphinx-9233
sphinx-doc__sphinx-9234
sphinx-doc__sphinx-9246
sphinx-doc__sphinx-9258
sphinx-doc__sphinx-9260
sphinx-doc__sphinx-9261
sphinx-doc__sphinx-9281
sphinx-doc__sphinx-9289
sphinx-doc__sphinx-9309
sphinx-doc__sphinx-9320
sphinx-doc__sphinx-9350
sphinx-doc__sphinx-9367
sphinx-doc__sphinx-9386
sphinx-doc__sphinx-9459
sphinx-doc__sphinx-9461
sphinx-doc__sphinx-9464
sphinx-doc__sphinx-9467
sphinx-doc__sphinx-9547
sphinx-doc__sphinx-9591
sphinx-doc__sphinx-9602
sphinx-doc__sphinx-9654
sphinx-doc__sphinx-9658
sphinx-doc__sphinx-9665
sphinx-doc__sphinx-9673
sphinx-doc__sphinx-9698
sphinx-doc__sphinx-9711
sphinx-doc__sphinx-9797
sphinx-doc__sphinx-9798
sphinx-doc__sphinx-9799
sphinx-doc__sphinx-9828
sphinx-doc__sphinx-9829
sphinx-doc__sphinx-9902
sphinx-doc__sphinx-9931
sphinx-doc__sphinx-9982
sphinx-doc__sphinx-9987
sphinx-doc__sphinx-9997
sphinx-doc__sphinx-9999
sympy__sympy-11384
sympy__sympy-11822
sympy__sympy-11831
sympy__sympy-11870
sympy__sympy-12144
sympy__sympy-12194
sympy__sympy-12227
sympy__sympy-12454
sympy__sympy-12812
sympy__sympy-12977
sympy__sympy-13264
sympy__sympy-13286
sympy__sympy-13364
sympy__sympy-13678
sympy__sympy-13682
sympy__sympy-13761
sympy__sympy-13773
sympy__sympy-13798
sympy__sympy-13865
sympy__sympy-13878
sympy__sympy-13962
sympy__sympy-13988
sympy__sympy-14031
sympy__sympy-14085
sympy__sympy-14104
sympy__sympy-14180
sympy__sympy-14817
sympy__sympy-15273
sympy__sympy-15286
sympy__sympy-16449
sympy__sympy-16858
sympy__sympy-16864
sympy__sympy-18256
sympy__sympy-18477
sympy__sympy-19637
sympy__sympy-21260
sympy__sympy-21476


==> code/non_blacklisted_cases_full.txt <==
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
astropy
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
django
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
matplotlib
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
seaborn
flask
flask
flask
flask
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
requests
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
xarray
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pylint
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
pytest
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
scikit
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sphinx
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy
sympy


==> code/perf_gpt4_per_golden_patch_len.csv <==
bucket sizes
<= 50,<= 100,<= 200,<= inf
40,53,75,85
repo avg len
,astropy,django,matplotlib,mwaskom,pallets,psf,pydata,pylint-dev,pytest-dev,scikit-learn,sympy
avg len,235.0,248.5,174.64705882352942,82.75,424.0,182.0,232.33333333333334,184.8,164.21428571428572,232.3181818181818,226.6164383561644
resolved
,\leq 50,\leq 100,\leq 200,> 200
ZeroShotPlus,7.5,1.8867924528301887,5.333333333333333,1.1764705882352942
LIBRO,10.0,1.8867924528301887,8.0,1.1764705882352942
AutoCodeRover,12.5,5.660377358490566,6.666666666666667,7.0588235294117645
SWE-Agent,15.0,13.20754716981132,8.0,7.0588235294117645
applied
,\leq 50,\leq 100,\leq 200,> 200
ZeroShot,25.0,16.9811320754717,20.0,11.764705882352942
ZeroShotPlus,57.5,56.60377358490566,61.333333333333336,64.70588235294117
LIBRO,65.0,52.83018867924528,58.666666666666664,68.23529411764706
AutoCodeRover,75.0,75.47169811320755,81.33333333333333,75.29411764705883
SWE-Agent,97.5,92.45283018867924,98.66666666666667,95.29411764705883

==> code/perf_gpt4_per_golden_test_len.csv <==
bucket sizes
<= 25,<= 50,<= 100,<= 200,<= inf
45,62,67,52,27
repo avg len
,astropy,django,matplotlib,mwaskom,pallets,psf,pydata,pylint-dev,pytest-dev,scikit-learn,sympy
avg len,110.6,76.23584905660377,168.94117647058823,45.75,636.0,36.333333333333336,47.0,76.8,97.5,130.04545454545453,112.53424657534246
resolved
,\leq 25,\leq 50,\leq 100, \leq 200, > 200
ZeroShotPlus,8.88888888888889,1.6129032258064515,2.985074626865672,1.9230769230769231,3.7037037037037037
LIBRO,8.88888888888889,6.451612903225806,2.985074626865672,3.8461538461538463,0.0
AutoCodeRover,11.11111111111111,8.064516129032258,5.970149253731344,5.769230769230769,7.407407407407407
SWE-Agent,13.333333333333334,12.903225806451612,8.955223880597014,7.6923076923076925,3.7037037037037037
applied
,\leq 25,\leq 50,\leq 100, \leq 200, > 200
ZeroShot,22.22222222222222,12.903225806451612,11.940298507462687,23.076923076923077,22.22222222222222
ZeroShotPlus,66.66666666666667,53.225806451612904,59.701492537313435,59.61538461538461,74.07407407407408
LIBRO,64.44444444444444,53.225806451612904,53.73134328358209,69.23076923076923,81.48148148148148
AutoCodeRover,77.77777777777777,80.64516129032258,79.1044776119403,67.3076923076923,81.48148148148148
SWE-Agent,95.55555555555556,96.7741935483871,95.5223880597015,96.15384615384616,96.29629629629629

==> code/perf_gpt4_per_issue_len.csv <==
bucket sizes
<= 100,<= 200,<= 500,<= inf
27,67,116,66
repo avg len
,astropy,django,matplotlib,mwaskom,pallets,psf,pydata,pylint-dev,pytest-dev,scikit-learn,sphinx-doc,sympy
avg len,449.6666666666667,332.53097345132744,753.6521739130435,999.25,312.0,122.0,448.4,1693.5,581.3636363636364,538.2173913043479,277.1818181818182,342.77464788732397
resolved
,\leq 100,\leq 200,\leq 500,> 500
Gold,100.0,100.0,100.0,100.0
Pass @ 5,14.814814814814815,20.895522388059703,21.551724137931036,19.696969696969695
ZeroShotBase,0.0,4.477611940298507,4.310344827586207,3.0303030303030303
ZeroShotPlus,0.0,11.940298507462687,9.482758620689655,10.606060606060606
LIBRO,11.11111111111111,17.91044776119403,13.793103448275861,12.121212121212121
AutoCodeRover,0.0,7.462686567164179,11.206896551724139,10.606060606060606
Aider,3.7037037037037037,16.417910447761194,13.793103448275861,10.606060606060606
SWE-Agent,7.407407407407407,17.91044776119403,12.068965517241379,24.242424242424242
SWE-Agent+,7.407407407407407,19.402985074626866,18.96551724137931,21.21212121212121
applied
,\leq 100,\leq 200,\leq 500,> 500
Gold,100.0,100.0,100.0,100.0
Pass @ 5,100.0,94.02985074626865,92.24137931034483,90.9090909090909
ZeroShotBase,55.55555555555556,47.76119402985075,45.689655172413794,51.515151515151516
ZeroShotPlus,100.0,88.05970149253731,88.79310344827586,87.87878787878788
LIBRO,100.0,92.53731343283582,91.37931034482759,89.39393939393939
AutoCodeRover,51.851851851851855,52.23880597014925,43.96551724137931,45.45454545454545
Aider,70.37037037037037,74.6268656716418,61.206896551724135,66.66666666666667
SWE-Agent,88.88888888888889,92.53731343283582,85.34482758620689,84.84848484848484
SWE-Agent+,81.48148148148148,86.56716417910448,88.79310344827586,80.3030303030303


==> code/perf_gpt4_per_repo.csv <==
, astropy,django,matplotlib,mwaskom,pallets,psf,pydata,pylint-dev,pytest-dev,scikit-learn,sympy
ZeroShotPlus,0.0,0.0,5.882352941176471,0.0,0.0,0.0,0.0,0.0,0.0,13.636363636363637,6.8493150684931505,
LIBRO,20.0,0.0,5.882352941176471,0.0,0.0,0.0,0.0,0.0,0.0,18.181818181818183,8.219178082191782,
AutoCodeRover,0.0,7.547169811320755,0.0,25.0,0.0,0.0,0.0,0.0,0.0,9.090909090909092,10.95890410958904,
SWE-Agent,20.0,0.9433962264150944,23.529411764705884,25.0,0.0,33.333333333333336,0.0,0.0,0.0,36.36363636363637,12.32876712328767,

==> code/perf_gpt4_swe_agent_per_setting.csv <==
bench,astropy,django,flask,matplotlib,pylint,pytest,requests,scikit,seaborn,sphinx,sympy,xarray
SWE-Bench,16.666666666666668,25.663716814159294,0.0,13.043478260869565,16.666666666666668,18.181818181818183,0.0,17.391304347826086,25.0,9.090909090909092,11.267605633802816,0.0,
SWT-Bench,0.0,3.5398230088495577,0.0,34.78260869565217,0.0,9.090909090909092,0.0,52.17391304347826,25.0,0.0,22.535211267605632,40.0,

==> lqa/scripts/environment.yml <==
name: lqa
channels:
  - conda-forge
  - defaults
dependencies:
  - _libgcc_mutex=0.1=main
  - asn1crypto=0.24.0=py37_0
  - ca-certificates=2019.5.15=0
  - certifi=2019.6.16=py37_0
  - cffi=1.12.3=py37h2e261b9_0
  - chardet=3.0.4=py37_1
  - cryptography=2.7=py37h1ba5d50_0
  - idna=2.8=py37_0
  - libedit=3.1.20181209=hc058e9b_0
  - libffi=3.2.1=hd88cf55_4
  - libgcc-ng=9.1.0=hdf63c60_0
  - libstdcxx-ng=9.1.0=hdf63c60_0
  - ncurses=6.1=he6710b0_1
  - openssl=1.1.1c=h7b6447c_1
  - pip=19.1.1=py37_0
  - pycparser=2.19=py37_0
  - pyopenssl=19.0.0=py37_0
  - pysocks=1.7.0=py37_0
  - python=3.7.3=h0371630_0
  - readline=7.0=h7b6447c_5
  - requests=2.22.0=py37_0
  - setuptools=41.0.1=py37_0
  - six=1.12.0=py37_0
  - sqlite=3.28.0=h7b6447c_0
  - texsoup=0.2.0=py_0
  - tk=8.6.8=hbc83047_0
  - urllib3=1.24.2=py37_0
  - wheel=0.33.4=py37_0
  - xz=5.2.4=h14c3975_4
  - zlib=1.2.11=h7b6447c_3



==> lqa/settings/config.json <==
{
    "issues": {
        "CHK_CREF": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "ignore_labels": [
            ]
        },
        "CHK_FORBIDDEN_TEXT": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "forbidden": [
                "e.g.",
                "i.e."
            ]
        },
        "CHK_FONTS": {
            "enabled": true,
            "build_failure": false,
			"notify_slack": true,
			"ignore_appendix": false
        },
        "CHK_HEADERS": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "ignore_files": [
            ]
        },
        "CHK_HYPHENATION": {
            "enabled": false,
            "build_failure": false,
            "notify_slack": false,
            "ignore_words": [
                "example-code"
            ]
        },
        "CHK_MERGE_MSGS": {
            "enabled": true,
            "build_failure": true,
            "notify_slack": true,
            "ignore_files": [
            ]
        },
        "CHK_PAGES": {
            "enabled": false,
            "build_failure": false,
            "notify_slack": false,
            "max_pages_body": 12
        },
        "CHK_RISKY_PACKAGES": {
            "enabled": true,
            "build_failure": true,
            "notify_slack": true,
            "packages": [
                "geometry",
                "fullpage",
                "vmargin",
                "arev",
                "avant",
                "bera",
                "bookman",
                "cabin",
                "chancery",
                "charter",
                "cmbright",
                "concrete",
                "courier",
                "dejavu",
                "droid",
                "drm",
                "ebgaramond",
                "euler",
                "eulervm",
                "fourier",
                "fouriernc",
                "gentium-tug",
                "helvet",
                "inconsolata",
                "kpfonts",
                "lato",
                "libertineotf",
                "libertine",
                "libertine-legacy",
                "librebaskerville",
                "lmodern",
                "mathdesign",
                "mathpazo",
                "mathptmx",
                "mtpro2",
                "newcent",
                "newtx",
                "newtxtext",
                "newtxmath",
                "newpxtext",
                "newpxmath",
                "quattrocento",
                "palatino",
                "tgadventor",
                "tgbonum",
                "tgchorus",
                "tgcursor",
                "tgheros",
                "tgpagella",
                "tgschola",
                "tgtermes",
                "txfonts",
                "times",
                "utopia",
                "yfonts",
                "pslatex"
            ]
        },
        "CHK_TODOS": {
            "enabled": false,
            "build_failure": false,
            "notify_slack": false
        },
        "CHK_UNREFERENCED_FLOATS": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": true,
            "ignore_labels": [
            ]
        },
        "CHK_WARNINGS": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "acceptable_warnings": [
                "Overfull",
                "Underfull",
                "Empty `thebibliography' environment",
				"`h' float specifier changed to `ht'",
				"multiple pdfs with page group included in a single page"
            ]
        }
    },
    "notifications": {
        "slack": {
            "user-ids": {
                "samuel.steffen@inf.ethz.ch": "U9JEYDHFE",
                "benjamin.bichsel@inf.ethz.ch": "U9J1QN9DX"
            }
        }
    }
}

